Interpretable Almost Matching Exactly for Causal Inference

We aim to create the highest possible quality of treatment-control matches for categorical data in the potential outcomes framework. Matching methods are heavily used in the social sciences due to their interpretability, but most matching methods do not pass basic sanity checks: they fail when irrelevant variables are introduced, and tend to be either computationally slow or produce low-quality matches. The method proposed in this work aims to match units on a weighted Hamming distance, taking into account the relative importance of the covariates; the algorithm aims to match units on as many relevant variables as possible. To do this, the algorithm creates a hierarchy of covariate combinations on which to match (similar to downward closure), in the process solving an optimization problem for each unit in order to construct the optimal matches. The algorithm uses a single dynamic program to solve all of the optimization problems simultaneously. Notable advantages of our method over existing matching procedures are its high-quality matches, versatility in handling different data distributions that may have irrelevant variables, and ability to handle missing data by matching on as many available covariates as possible.

==> collapsing_FLAME/arxiv/algorithmicx.sty..txt <==
% ALGORITHMIC STYLE -- Released 27 APR 2005
%    for LaTeX version 2e
%
% Copyright Szasz Janos
% E-mail szaszjanos@users.sourceforge.net
%
%
%      ***      INITIALISING      ***
%
%
\NeedsTeXFormat{LaTeX2e}
\ProvidesPackage{algorithmicx}[2005/04/27 v1.2 Algorithmicx]
\RequirePackage{ifthen}
\typeout{Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style}
%
\newcounter{ALG@line}
\newcounter{ALG@rem}
\newcounter{ALG@nested}
\newlength{\ALG@tlm}
\newlength{\ALG@thistlm}
\newcounter{ALG@Lnr}% the number of defined languages
\setcounter{ALG@Lnr}{0}
\newcounter{ALG@blocknr}% the number of defined blocks
\setcounter{ALG@blocknr}{0}
\newcounter{ALG@storecount}% number of stored but not restored algorithmic environments
\setcounter{ALG@storecount}{0}
\newcounter{ALG@tmpcounter}% only to decrement things
\newlength\ALG@tmplength%
%\def\algorithmicnoindent{-\ALG@tlm}
%       \def\algbackskipbegin{\hskip\ALG@ctlm}
%\def\algbackskip{\hskip-\ALG@thistlm}
%\def\algbackskipend{\hskip-\ALG@tlm}
\def\ALG@defaultindent{\algorithmicindent}
%
% conditional states
%
\def\ALG@newcondstate#1%
   {%
   \expandafter\edef\csname ALG@x@#1\endcsname%
      {\expandafter\noexpand\csname @@ALG@x@#1\endcsname}%
   }%
\ALG@newcondstate{notext}%
\ALG@newcondstate{default}%
%
%
%      ***      ALGORITHMIC      ***
%
%
\newcommand\ALG@beginblock[1]% #1 - indentation
   {%
      \ALG@thistlm\ALG@tlm%
      \addtolength\ALG@tlm{#1}%
      \addtocounter{ALG@nested}{1}%
      \setlength\ALG@tmplength{#1}%
      \expandafter\edef\csname ALG@ind@\theALG@nested\endcsname{\the\ALG@tmplength}%
   }%
\newcommand\ALG@endblock%
   {%
      \addtolength\ALG@tlm{-\csname ALG@ind@\theALG@nested\endcsname}%
      \addtocounter{ALG@nested}{-1}%
      \ALG@thistlm\ALG@tlm%
   }%
%
%   algorithmic environment
%
\def\ALG@step%
   {%
   \addtocounter{ALG@line}{1}%
   \addtocounter{ALG@rem}{1}%
   \ifthenelse{\equal{\arabic{ALG@rem}}{\ALG@numberfreq}}%
      {\setcounter{ALG@rem}{0}\alglinenumber{\arabic{ALG@line}}}%
      {}%
   }%
\newenvironment{algorithmic}[1][0]%
   {%
   \edef\ALG@numberfreq{#1}%
   \def\@currentlabel{\theALG@line}%
   %
   \setcounter{ALG@line}{0}%
   \setcounter{ALG@rem}{0}%
   %
   \let\\\algbreak%
   %
   \expandafter\edef\csname ALG@currentblock@\theALG@nested\endcsname{0}%
   \expandafter\let\csname ALG@currentlifetime@\theALG@nested\endcsname\relax%
   %
   \begin{list}%
      {\ALG@step}%
      {%
      \rightmargin\z@%
      \itemsep\z@ \itemindent\z@ \listparindent2em%
      \partopsep\z@ \parskip\z@ \parsep\z@%
      \labelsep 0.5em \topsep 0.2em%\skip 1.2em 
      \ifthenelse{\equal{#1}{0}}%
         {\labelwidth 0.5em}%
         {\labelwidth 1.2em}%
      \leftmargin\labelwidth \addtolength{\leftmargin}{\labelsep}% Ok. the perfect leftmargin :-))
      \ALG@tlm\z@%
      }%
   \setcounter{ALG@nested}{0}%
   \ALG@beginalgorithmic%
   }%
   {% end{algorithmic}
   % check if all blocks are closed
   \ALG@closeloops%
   \expandafter\ifnum\csname ALG@currentblock@\theALG@nested\endcsname=0\relax%
   \else%
      \PackageError{algorithmicx}{Some blocks are not closed!!!}{}%
   \fi%
   \ALG@endalgorithmic%
   \end{list}%
   }%
%
%
%   ***   Functional core   ***
%
%
\def\ALG@makeentity#1% execute the entity (#1)
   {%
   \def\ALG@thisentity{#1}%
   \expandafter\ifx\csname ALG@b@\ALG@L @#1@0\endcsname\relax%
      \let\ALG@makenobeginrepeat\ALG@makenobegin\ALG@makenobeginrepeat% this entitie ends or continues blocks
   \else%
      \let\ALG@makebeginrepeat\ALG@makebegin\ALG@makebeginrepeat% this entitie can open blocks
   \fi%
   \ALG@entitiecommand%
   }%
%
\def\ALG@makebegin% executes an entitie that can open blocks
   {%
   \expandafter\let\expandafter\ALG@thislifetime\csname ALG@currentlifetime@\theALG@nested\endcsname%
   \ifx\ALG@thislifetime\relax%
      \let\ALG@makebeginrepeat\ALG@doentity% in infinite block I can open my block
   \else%
      \ifnum\ALG@thislifetime>0\relax%
         \ifnum\ALG@thislifetime>65534\else%
            \setcounter{ALG@tmpcounter}{\ALG@thislifetime}% the block has 'space' for another included block
            \addtocounter{ALG@tmpcounter}{-1}%
            \expandafter\edef\csname ALG@currentlifetime@\theALG@nested\endcsname{\arabic{ALG@tmpcounter}}%
         \fi%
         \let\ALG@makebeginrepeat\ALG@doentity%
      \else% the block needs to be closed
         \expandafter\ifx\csname ALG@b@\ALG@L @\ALG@thisentity @\csname ALG@currentblock@\theALG@nested\endcsname\endcsname\relax%
            \ALG@closebyforce% I can not close this block, continue after it is closed by force
%            \ALG@makebegin%
         \else%
            % the block would be closed automatically, but this entitie can close it, so let's do it with the entity
            \let\ALG@makebeginrepeat\ALG@doentity%
         \fi%
      \fi%
   \fi%
   \ALG@makebeginrepeat%
   }%
%
\def\ALG@makenobegin% executes an entitie that can not open blocks
   {%
   \expandafter\ifx\csname ALG@currentlifetime@\theALG@nested\endcsname\relax%
      \let\ALG@makenobeginrepeat\ALG@doentity% an infinite block must be broken
   \else%
      \expandafter\ifx\csname ALG@b@\ALG@L @\ALG@thisentity @\csname ALG@currentblock@\theALG@nested\endcsname\endcsname\relax%
         \ALG@closebyforce% the block must be ended by force,
      \else%
         \let\ALG@makenobeginrepeat\ALG@doentity% I can continue / end this block, let's do it
      \fi%
   \fi%
   \ALG@makenobeginrepeat%
   }%
%
\def\ALG@dobegin%
   {%
   \ALG@beginblock{\csname ALG@i@\ALG@L @\ALG@thisentity @\ALG@thisblock\endcsname}%
   \expandafter\edef\csname ALG@currentblock@\theALG@nested\endcsname{\csname ALG@b@\ALG@L @\ALG@thisentity @\ALG@thisblock\endcsname}%
   \expandafter\ifx\csname ALG@c@\ALG@L @\ALG@thisentity @\ALG@thisblock\endcsname\relax%
      \expandafter\let\csname ALG@currentlifetime@\theALG@nested\endcsname\relax%
   \else%
      \expandafter\edef\csname ALG@currentlifetime@\theALG@nested\endcsname{\csname ALG@c@\ALG@L @\ALG@thisentity @\ALG@thisblock\endcsname}%
   \fi%
   }%
%
\def\ALG@doend%
   {%
   \ALG@endblock%
   }%
%
\def\ALG@doentity% the number of the closed block, the entitie
   {%
   \edef\ALG@thisblock{\csname ALG@currentblock@\theALG@nested\endcsname}%
   \expandafter\ifx\csname ALG@b@\ALG@L @\ALG@thisentity @\ALG@thisblock\endcsname\relax%
      \def\ALG@thisblock{0}%
   \fi%
   \ALG@getentitytext%
   \ifnum\ALG@thisblock=0\else\ALG@doend\fi%
   \ifx\ALG@text\ALG@x@notext%
      \item[]\nointerlineskip%\vskip-\prevdepth\nointerlineskip% bug: if there are no text and no lines, then this is wrong
   \else%
      \item%
   \fi%
   \noindent\hskip\ALG@tlm%
   \expandafter\ifnum0=\csname ALG@b@\ALG@L @\ALG@thisentity @\ALG@thisblock\endcsname\else%
      \ALG@dobegin%
   \fi%
   \def\ALG@entitiecommand{\ALG@displayentity}%
   }%
%
\def\ALG@getentitytext%
   {%
   \expandafter\let\expandafter\ALG@text\csname ALG@t@\ALG@L @\ALG@thisentity @\ALG@thisblock\endcsname%
   \ifx\ALG@text\ALG@x@default%
      % block specific - default
      \expandafter\let\expandafter\ALG@text\csname ALG@t@\ALG@L @\ALG@thisentity\endcsname%
      \ifx\ALG@text\ALG@x@default%
         % block specific - default, language specific - default
         \def\ALG@text{\ALG@deftext{\ALG@thisentity}}%
      \fi%
   \fi%
   }%
%
\def\ALG@deftext{\csname ALG@deftext@\ALG@L\endcsname}%
%
\def\ALG@displayentity%
   {%
   \ifx\ALG@text\ALG@x@notext%
      \let\ALG@text\relax%
   \fi
   \ALG@text%
   }%
%
\def\ALG@closebyforce%
   {%
   \ALG@endblock%
   }%
%
\def\ALG@closeloops% closes all finite blocks
   {%
   \expandafter\ifx\csname ALG@currentlifetime@\theALG@nested\endcsname\relax%
   \else% only if it is finite
      \ALG@closebyforce% the block must be ended by force,
      \ALG@closeloops% the command still runs
   \fi%
   }%
%
%
%   ***   Low level block/entitie defining commands   ***
%
%
\def\ALG@bl@{0}% the BIG block
\let\ALG@bl@@\ALG@bl@% the BIG block
%
%  Create a block
%
\def\ALG@createblock#1% create the block #1, if it does not exists
   {%
   \@ifundefined{ALG@bl@\ALG@Ld @#1}% needs to be created?
      {%
      \addtocounter{ALG@blocknr}{1}% increment the block counter
      \expandafter\edef\csname ALG@bl@\ALG@Ld @#1\endcsname{\arabic{ALG@blocknr}}% set the block number
      }%
      {}%
   }%
%
%  Get the block number
%
\def\ALG@getblocknumber#1{\csname ALG@bl@\ALG@Ld @#1\endcsname}%
%
%  Create an entitie
%
\def\ALG@createentitie#1% create the entitie #1, if it does not exists
   {%
   \expandafter\ALG@edefcmd\csname #1\endcsname{\noexpand\ALG@makeentity{#1}}%
   \@ifundefined{ALG@t@\ALG@Ld @#1}% the entity text is defined in this language?
      {%
      \expandafter\let\csname ALG@t@\ALG@Ld @#1\endcsname\ALG@x@default%
      }%
      {}%
   }%
%
\def\ALG@createtext#1#2% #1 = closed block; #2 = entitie; creates \ALG@t@#2@#1
   {%
   \expandafter\let\csname ALG@t@\ALG@Ld @#2@#1\endcsname\ALG@x@default%
   }%
%
%  End and Continue block
%
\def\ALG@endandcontinueblock#1#2#3#4#5% #1 = new block; #2 = old block; #3 = entitie; #4 = credits; #5 = indent
   {%
   \ifthenelse{\equal{#3}{}}{}% execute only if the entity is not empty
      {%
      \ALG@createentitie{#3}% create the entitie
      \ALG@createblock{#2}% create the old block, if needed
      \ifthenelse{\equal{#1}{}}% whe need to open a new block?
         {\expandafter\edef\csname ALG@b@\ALG@Ld @#3@\ALG@getblocknumber{#2}\endcsname{0}}% no, just close the old one
         {% yes,
         \ALG@createblock{#1}% create the block
         \expandafter\edef\csname ALG@b@\ALG@Ld @#3@\ALG@getblocknumber{#2}\endcsname{\ALG@getblocknumber{#1}}% ending the old block opens a new one
         \ifthenelse{\equal{#4}{}}% infinite or finite credits?
            {\expandafter\let\csname ALG@c@\ALG@Ld @#3@\ALG@getblocknumber{#2}\endcsname\relax}% infinite credits
            {\expandafter\edef\csname ALG@c@\ALG@Ld @#3@\ALG@getblocknumber{#2}\endcsname{#4}}% finite credits
         \ifthenelse{\equal{#5}{}}% default or specified indentation
            {\expandafter\let\csname ALG@i@\ALG@Ld @#3@\ALG@getblocknumber{#2}\endcsname\ALG@defaultindent}% default indentation
            {\expandafter\edef\csname ALG@i@\ALG@Ld @#3@\ALG@getblocknumber{#2}\endcsname{#5}}% indentation is specified
         }%
      \ALG@createtext{\ALG@getblocknumber{#2}}{#3}%
      }%
   }%
%
%   macros used in declarations
%
\def\ALG@p@endtext@E{\algrenewtext{\ALG@v@end}}%
\def\ALG@p@endtext@xE{\algrenewtext[\ALG@v@newblock]{\ALG@v@end}}%
\def\ALG@p@endtext@nE{\algnotext{\ALG@v@end}}%
\def\ALG@p@endtext@xnE{\algnotext[\ALG@v@newblock]{\ALG@v@end}}%
\def\ALG@p@endtext@{}%
% starttext defines are more compex -- care must be taken for the optional parameters
\def\ALG@p@starttext@S{\ALG@p@s@process{\algrenewtext}}%
\def\ALG@p@starttext@C{\ALG@p@s@process{\algrenewtext}}%
\def\ALG@p@starttext@xC{\ALG@p@s@process{\algrenewtext[\ALG@v@oldblock]}}%
\def\ALG@p@s@process#1%
   {%
   \ifthenelse{\equal{\ALG@v@start}{}}%
      {\ALG@p@endtext}%
      {\@ifnextchar{[}{\ALG@p@s@getparamcount{#1}}{\ALG@p@s@simple{#1}}}%
   }%
\def\ALG@p@s@getparamcount#1[#2]%
   {%
   \@ifnextchar{[}{\ALG@p@s@getdefparam{#1}{#2}}{\ALG@p@s@param{#1}{#2}}%
   }%
\def\ALG@p@s@getdefparam#1#2[#3]%
   {%
   \ALG@p@s@defparam{#1}{#2}{#3}%
   }%
\def\ALG@p@s@simple#1#2{#1{\ALG@v@start}{#2}\ALG@p@endtext}%
\def\ALG@p@s@param#1#2#3{#1{\ALG@v@start}[#2]{#3}\ALG@p@endtext}%
\def\ALG@p@s@defparam#1#2#3#4{#1{\ALG@v@start}[#2][#3]{#4}\ALG@p@endtext}%
% the rest of the crew
\def\ALG@p@starttext@nS{\algnotext{\ALG@v@start}\ALG@p@endtext}%
\def\ALG@p@starttext@nC{\algnotext{\ALG@v@start}\ALG@p@endtext}%
\def\ALG@p@starttext@xnC{\algnotext[\ALG@v@oldblock]{\ALG@v@start}\ALG@p@endtext}%
\def\ALG@p@starttext@{\ALG@p@endtext}%
\def\ALG@p@indent@def#1{\def\ALG@v@indent{#1}\ALG@p@setup}%
\def\ALG@p@indent@{\def\ALG@v@indent{}\ALG@p@setup}%
\def\ALG@p@credits@def#1{\def\ALG@v@credits{#1}\ALG@p@indent}%
\def\ALG@p@credits@{\ALG@p@indent}%
\def\ALG@p@end@def#1{\def\ALG@v@end{#1}\ALG@p@credits}%
\def\ALG@p@end@{\def\ALG@v@end{}\ALG@p@credits}%
\def\ALG@p@start@def#1{\def\ALG@v@start{#1}\ALG@p@end}%
\def\ALG@p@start@{\def\ALG@v@start{}\ALG@p@end}%
\def\ALG@p@oldblock@def#1{\def\ALG@v@oldblock{#1}\ALG@p@start}%
\def\ALG@p@oldblock@{\def\ALG@v@oldblock{}\ALG@p@start}%
\newcommand\ALG@p@newblock[1][]{\def\ALG@v@newblock{#1}\ALG@p@oldblock}%
\def\ALG@p@setup%
   {%
   \ifthenelse{\equal{\ALG@v@newblock}{}}%
      {%
      \ifthenelse{\equal{\ALG@v@start}{}}%
         {%
            \PackageError{algorithmicx}{Block or starting entitie must be specified!!!}{}%
         }%
         {%
            \let\ALG@v@newblock\ALG@v@start%
         }%
      }%
      {%
      }%
   \ALG@endandcontinueblock%
      {\ALG@v@newblock}{\ALG@v@oldblock}{\ALG@v@start}%
      {\ALG@v@credits}{\ALG@v@indent}%
   \ALG@endandcontinueblock%
      {}{\ALG@v@newblock}{\ALG@v@end}%
      {}{}%
   \ALG@p@starttext%
   }%
%
%   param handling
%
\newcommand\ALG@p@def[2][def]%
   {%
   \expandafter\let\csname ALG@p@#2\expandafter\endcsname\csname ALG@p@#2@#1\endcsname%
   }%
\def\ALG@p@undef{\ALG@p@def[]}%
%
\def\ALG@p@ons{\ALG@p@def{start}}%
\def\ALG@p@onS{\ALG@p@def{start}\ALG@p@def[S]{starttext}}%
\def\ALG@p@onc{\ALG@p@def{oldblock}\ALG@p@def{start}}%
\def\ALG@p@onC{\ALG@p@def{oldblock}\ALG@p@def{start}\ALG@p@def[C]{starttext}}%
\def\ALG@p@one{\ALG@p@def{end}}%
\def\ALG@p@onE{\ALG@p@def{end}\ALG@p@def[E]{endtext}}%
\def\ALG@p@onxC{\ALG@p@def{oldblock}\ALG@p@def{start}\ALG@p@def[xC]{starttext}}%
\def\ALG@p@onxE{\ALG@p@def{end}\ALG@p@def[xE]{endtext}}%
\def\ALG@p@onnS{\ALG@p@def{start}\ALG@p@def[nS]{starttext}}%
\def\ALG@p@onnC{\ALG@p@def{oldblock}\ALG@p@def{start}\ALG@p@def[nC]{starttext}}%
\def\ALG@p@onnE{\ALG@p@def{end}\ALG@p@def[nE]{endtext}}%
\def\ALG@p@onxnC{\ALG@p@def{oldblock}\ALG@p@def{start}\ALG@p@def[xnC]{starttext}}%
\def\ALG@p@onxnE{\ALG@p@def{end}\ALG@p@def[xnE]{endtext}}%
\def\ALG@p@onb{\def\ALG@v@credits{}}%
\def\ALG@p@onl{\def\ALG@v@credits{1}}%
\def\ALG@p@onL{\ALG@p@def{credits}}%
\def\ALG@p@oni{\ALG@p@def{indent}}%
%
\def\ALG@p@main#1%
   {%
   \@ifundefined{ALG@ps@\ALG@p@state @#1}%
      {%
      \csname ALG@ps@\ALG@p@state @other\endcsname{#1}%
      }%
      {%
      \csname ALG@ps@\ALG@p@state @#1\endcsname%
      }%
   \ALG@p@rec%
   }%
% STATE : <<starting state>>
\expandafter\def\csname ALG@ps@@]\endcsname{\let\ALG@p@rec\relax}%
\def\ALG@ps@@s{\ALG@p@ons}%
\def\ALG@ps@@S{\ALG@p@onS}%
\def\ALG@ps@@c{\ALG@p@onc}%
\def\ALG@ps@@C{\ALG@p@onC}%
\def\ALG@ps@@e{\ALG@p@one}%
\def\ALG@ps@@E{\ALG@p@onE}%
\def\ALG@ps@@N{\typeout{algdef: 'N' obsoloted, use 'nE'.}\ALG@p@onnE}%
\def\ALG@ps@@b{\ALG@p@onb}%
\def\ALG@ps@@l{\ALG@p@onl}%
\def\ALG@ps@@L{\ALG@p@onL}%
\def\ALG@ps@@i{\ALG@p@oni}%
\def\ALG@ps@@x{\def\ALG@p@state{x}}%
\def\ALG@ps@@n{\def\ALG@p@state{n}}%
\def\ALG@ps@@other#1{\typeout{algdef: Ignoring unknown token #1}}%
% STATE : x
\def\ALG@ps@x@C{\def\ALG@p@state{}\ALG@p@onxC}%
\def\ALG@ps@x@E{\def\ALG@p@state{}\ALG@p@onxE}%
\def\ALG@ps@x@N{\def\ALG@p@state{}\typeout{algdef: 'xN' obsoloted, use 'xnE'.}\ALG@p@onxnE}%
\def\ALG@ps@x@n{\def\ALG@p@state{xn}}%
\def\ALG@ps@x@other#1%
   {%
   \typeout{algdef: Ignoring 'x' before '#1'.}%
   \def\ALG@p@state{}%
   \def\ALG@p@rec{\let\ALG@p@rec\ALG@p@main\ALG@p@rec#1}%
   }%
% STATE : n
\def\ALG@ps@n@S{\def\ALG@p@state{}\ALG@p@onnS}%
\def\ALG@ps@n@C{\def\ALG@p@state{}\ALG@p@onnC}%
\def\ALG@ps@n@E{\def\ALG@p@state{}\ALG@p@onnE}%
\def\ALG@ps@n@x{\def\ALG@p@state{nx}}%
\def\ALG@ps@n@other#1%
   {%
   \typeout{algdef: Ignoring 'n' before '#1'.}%
   \def\ALG@p@state{}%
   \def\ALG@p@rec{\let\ALG@p@rec\ALG@p@main\ALG@p@rec#1}%
   }%
% STATE : xn
\def\ALG@ps@xn@C{\def\ALG@p@state{}\ALG@p@onxnC}%
\def\ALG@ps@xn@E{\def\ALG@p@state{}\ALG@p@onxnE}%
\def\ALG@ps@xn@x{\typeout{algdef: Ignoring 'x' after 'xn'.}}%
\def\ALG@ps@xn@n{\typeout{algdef: Ignoring 'n' after 'xn'.}}%
\def\ALG@ps@xn@other#1%
   {%
   \typeout{algdef: Ignoring 'xn' before '#1'.}%
   \def\ALG@p@state{}%
   \def\ALG@p@rec{\let\ALG@p@rec\ALG@p@main\ALG@p@rec#1}%
   }%
% STATE : nx
\def\ALG@ps@nx@C{\def\ALG@p@state{}\ALG@p@onxnC}%
\def\ALG@ps@nx@E{\def\ALG@p@state{}\ALG@p@onxnE}%
\def\ALG@ps@nx@x{\typeout{algdef: Ignoring 'x' after 'nx'.}}%
\def\ALG@ps@nx@n{\typeout{algdef: Ignoring 'n' after 'nx'.}}%
\def\ALG@ps@nx@other#1%
   {%
   \typeout{algdef: Ignoring 'nx' before '#1'.}%
   \def\ALG@p@state{}%
   \def\ALG@p@rec{\let\ALG@p@rec\ALG@p@main\ALG@p@rec#1}%
   }%
%
%
%   ***   User level block/entitie commands   ***
%
%
%
%   algdef{switches}... -- the king of all definitions in the algorithmicx package
%
\newcommand\algdef[1]%
   {%
   \ALG@p@undef{oldblock}%
   \ALG@p@undef{start}%
   \ALG@p@undef{end}%
   \def\ALG@v@credits{}%
   \ALG@p@undef{credits}%
   \ALG@p@undef{indent}%
   \ALG@p@undef{starttext}%
   \ALG@p@undef{endtext}%
   \def\ALG@p@state{}%
   \let\ALG@p@rec\ALG@p@main%
   \ALG@p@rec#1]%
   \ALG@p@newblock%
   }%
%
%   a lot of other macros are provided for convenience
%
\def\algblock{\algdef{se}}%
\def\algcblock{\algdef{ce}}%
\def\algloop{\algdef{sl}}%
\def\algcloop{\algdef{cl}}%
\def\algsetblock{\algdef{seLi}}%
\def\algsetcblock{\algdef{ceLi}}%
\def\algblockx{\algdef{SxE}}%
\def\algblockdefx{\algdef{SE}}%
\def\algcblockx{\algdef{CxE}}%
\def\algcblockdefx{\algdef{CE}}%
\def\algsetblockx{\algdef{SxELi}}%
\def\algsetblockdefx{\algdef{SELi}}%
\def\algsetcblockx{\algdef{CxELi}}%
\def\algsetcblockdefx{\algdef{CELi}}%
\def\algloopdefx{\algdef{Sl}}%
\def\algcloopx{\algdef{xCl}}%
\def\algcloopdefx{\algdef{Cl}}%
% algloopx is not correct, use algloopdefx
%
%   Text output commands
%
\newcommand\algrenewtext[2][]% [block]{entity}
   {%
   \ifthenelse{\equal{#2}{}}{}%
      {%
      \ifthenelse{\equal{#1}{}}%
         {%
         \expandafter\let\csname ALG@t@\ALG@Ld @#2\endcsname\relax%
         \expandafter\newcommand\csname ALG@t@\ALG@Ld @#2\endcsname%
         }%
         {%
         \expandafter\let\csname ALG@t@\ALG@Ld @#2@\ALG@getblocknumber{#1}\endcsname\relax%
         \expandafter\newcommand\csname ALG@t@\ALG@Ld @#2@\ALG@getblocknumber{#1}\endcsname%
         }%
      }%
   }%
%
\def\ALG@letentitytext#1#2% [block]{entity}
   {%
   \ifthenelse{\equal{#2}{}}{}%
      {%
      \ifthenelse{\equal{#1}{}}%
         {%
         \expandafter\let\csname ALG@t@\ALG@Ld @#2\endcsname%
         }%
         {%
         \expandafter\let\csname ALG@t@\ALG@Ld @#2@\ALG@getblocknumber{#1}\endcsname%
         }%
      }%
   }%
%
\newcommand\algnotext[2][]% [block]{entity}
   {%
   \ALG@letentitytext{#1}{#2}\ALG@x@notext%
   }%
%
\newcommand\algdefaulttext[2][]% [block]{entity}
   {%
   \ALG@letentitytext{#1}{#2}\ALG@x@default%
   }%
%
\def\ALG@notext*{\algnotext}%
\def\algtext{\@ifnextchar{*}{\ALG@notext}{\algrenewtext}}%
%
%
%   ***   LANGUAGE SWITCHING   ***
%
%
%
\newcommand\algnewlanguage[1]%
   {%
   \@ifundefined{ALG@L@#1}% needs to be created?
      {}%
      {%
      \PackageError{algorithmicx}{Language '#1' already defined!}{}%
      }%
   \addtocounter{ALG@Lnr}{1}% increment the language counter
   \expandafter\edef\csname ALG@L@#1\endcsname{\arabic{ALG@Lnr}}% set the language number
   \edef\ALG@Ld{\csname ALG@L@#1\endcsname}%
   \expandafter\let\csname ALG@bl@\ALG@Ld @\endcsname\ALG@bl@% the BIG block
   \expandafter\let\csname ALG@bl@\ALG@Ld @@\endcsname\ALG@bl@% the BIG block
   \algdef{SL}[STATE]{State}{0}{}%
   \expandafter\def\csname ALG@deftext@\ALG@Ld\endcsname{\textbf}%
   \algnewcommand\algorithmiccomment[1]{\hfill\(\triangleright\) ##1}%
   \algnewcommand\algorithmicindent{1.5em}%
   \algnewcommand\alglinenumber[1]{\footnotesize ##1:}%
   \algnewcommand\ALG@beginalgorithmic\relax% for user overrides
   \algnewcommand\ALG@endalgorithmic\relax% for user overrides
   }%
%
\newcommand\algsetlanguage[1]%
   {%
   \@ifundefined{ALG@L@#1}% needs to be created?
      {%
      \PackageError{algorithmicx}{Language '#1' is not yet defined!}{}%
      }{}%
   \edef\ALG@L{\csname ALG@L@#1\endcsname}%
   }%
%
\newcommand\algdeflanguage[1]%
   {%
   \@ifundefined{ALG@L@#1}% needs to be created?
      {%
      \PackageError{algorithmicx}{Language '#1' is not yet defined!}{}%
      }{}%
   \edef\ALG@Ld{\csname ALG@L@#1\endcsname}%
   }%
%
\newcommand\alglanguage[1]%
   {%
   \algdeflanguage{#1}%
   \algsetlanguage{#1}%
   }%
%
%
%   ***   Defining language dependent stuff   ***
%
%
\def\ALG@eatoneparam#1{}%
\def\ALG@defbasecmd#1#2%
   {%
   \edef\ALG@tmp{\expandafter\ALG@eatoneparam\string #2}%
   \@ifundefined\ALG@tmp{\edef #2{\noexpand\csname ALG@cmd@\noexpand\ALG@L @\ALG@tmp\endcsname}}{}%
   \expandafter#1\csname ALG@cmd@\ALG@Ld @\ALG@tmp\endcsname%
   }%
\newcommand\algnewcommand{\ALG@defbasecmd\newcommand}%
\newcommand\algrenewcommand{\ALG@defbasecmd\renewcommand}%
\def\ALG@letcmd{\ALG@defbasecmd\let}%
\def\ALG@defcmd{\ALG@defbasecmd\def}%
\def\ALG@edefcmd{\ALG@defbasecmd\edef}%
%
%
%   ***   OTHERS   ***
%
%
\def\BState{\State \algbackskip}%
\def\Statex{\item[]}% an empty line
\newcommand\algrenewcomment{\algrenewcommand\algorithmiccomment}%
\def\Comment{\algorithmiccomment}%
\def\algref#1#2{\ref{#1}.\ref{#2}}%
\algnewlanguage{default}%
\algsetlanguage{default}%
%
%
%   ***   Line breaks   ***
%
%
\newcommand\algbreak% for multiline parameters !!! needs fix
   {%
      \item%
%      \hskip\ALG@parindent%!!! not yet implemented
%      \hskip-\algorithmicindent%
   }%
%
\def\ALG@noputindents%
   {%
   \hskip\ALG@tlm%
   }%
%
%
%   ***   algorithm store / restore   ***
%
%
%   store
%
\ALG@newcondstate{mustrestore}%
\def\algstore%
   {%
   \renewcommand\ALG@beginblock%
      {%
      \PackageError{algorithmicx}{The environment must be closed after store!}{}%
      }%
   \@ifstar{\ALG@starstore}{\ALG@nostarstore}%
   }%
\def\ALG@nostarstore#1% save all infos into #1 and terminate the algorithmic block
   {%
   \addtocounter{ALG@storecount}{1}%
   \expandafter\global\expandafter\let\csname ALG@save@mustrestore@#1\endcsname\ALG@x@mustrestore%
   \ALG@starstore{#1}%
   }%
\def\ALG@starstore#1%
   {%
   \@ifundefined{ALG@save@line@#1}{}%
       {\PackageError{algorithmicx}{This save name '#1' is already used!}{}}%
   \def\ALG@savename{#1}%
   \expandafter\xdef\csname ALG@save@totalnr@\ALG@savename\endcsname{\theALG@nested}%
   \expandafter\xdef\csname ALG@save@line@\ALG@savename\endcsname{\theALG@line}%
   \expandafter\xdef\csname ALG@save@numberfreq@\ALG@savename\endcsname{\ALG@numberfreq}%
   \expandafter\xdef\csname ALG@save@rem@\ALG@savename\endcsname{\theALG@rem}%
   \let\ALG@storerepeat\ALG@store%
   \ALG@storerepeat%
   }%
\def\ALG@store% simply terminate all open blocks
   {%
   \ifnum\theALG@nested=0\let\ALG@storerepeat\relax%
   \else%
      \expandafter\xdef\csname ALG@save@currentblock@\ALG@savename @\theALG@nested\endcsname%
         {\csname ALG@currentblock@\theALG@nested\endcsname}%
      \expandafter\ifx\csname ALG@currentlifetime@\theALG@nested\endcsname\relax%
      \else%
         \expandafter\xdef\csname ALG@save@currentlifetime@\ALG@savename @\theALG@nested\endcsname%
            {\csname ALG@currentlifetime@\theALG@nested\endcsname}%
      \fi%
      \expandafter\xdef\csname ALG@save@ind@\ALG@savename @\theALG@nested\endcsname%
         {\csname ALG@ind@\theALG@nested\endcsname}%
      \ALG@closebyforce%
   \fi%
   \ALG@storerepeat%
   }%
%
%   restore
%
\def\algrestore%
   {%
   \@ifstar{\ALG@starrestore}{\ALG@nostarrestore}%
   }%
\def\ALG@starrestore%
   {%
   \let\ALG@restorerem\relax%
   \let\ALG@restorereprem\relax%
   \ALG@restoremain%
   }%
\def\ALG@nostarrestore%
   {%
   \let\ALG@restorerem\ALG@restoreremovesave%
   \let\ALG@restorereprem\ALG@restorerepremovesave%
   \ALG@restoremain%
   }%
\def\ALG@restoreremovesave%
   {%
   \expandafter\global\expandafter\let\csname ALG@save@totalnr@\ALG@savename\endcsname\relax%
   \expandafter\global\expandafter\let\csname ALG@save@line@\ALG@savename\endcsname\relax%
   \expandafter\global\expandafter\let\csname ALG@save@rem@\ALG@savename\endcsname\relax%
   \expandafter\global\expandafter\let\csname ALG@save@totalnr@\ALG@savename\endcsname\relax%
   \expandafter\global\expandafter\let\csname ALG@save@numberfreq@\ALG@savename\endcsname\relax%
   }%
\def\ALG@restorerepremovesave%
   {%
   \expandafter\global\expandafter\let\csname ALG@save@currentblock@\ALG@savename @\theALG@tmpcounter\endcsname\relax%
   \expandafter\global\expandafter\let\csname ALG@save@currentlifetime@\ALG@savename @\theALG@tmpcounter\endcsname\relax%
   \expandafter\global\expandafter\let\csname ALG@save@currentlifetime@\ALG@savename @\theALG@tmpcounter\endcsname\relax%
   \expandafter\global\expandafter\let\csname ALG@save@ind@\ALG@savename @\theALG@tmpcounter\endcsname\relax%
   }%
\def\ALG@restoremain#1% restore all infos from #1 in an open algorithmic block
   {%
   \ifnum\theALG@line=0%
      \else\PackageError{algorithmicx}{Restore might be used only at the beginning of the environment!}{}%
   \fi%
   \def\ALG@savename{#1}%
   \expandafter\ifx\csname ALG@save@totalnr@\ALG@savename\endcsname\relax%
      \PackageError{algorithmicx}{Save '\ALG@savename'\space not defined!!!}{}%
   \fi%
   \@ifundefined{ALG@save@mustrestore@\ALG@savename}{}%
      {%
      \addtocounter{ALG@storecount}{-1}%
      \expandafter\global\expandafter\let\csname ALG@save@mustrestore@\ALG@savename\endcsname\relax%
      }%
   \setcounter{ALG@line}{\csname ALG@save@line@\ALG@savename\endcsname}%
   \edef\ALG@numberfreq{\csname ALG@save@numberfreq@\ALG@savename\endcsname}%
   \setcounter{ALG@rem}{\csname ALG@save@rem@\ALG@savename\endcsname}%
   \setcounter{ALG@tmpcounter}{\csname ALG@save@totalnr@\ALG@savename\endcsname}%
   \setcounter{ALG@nested}{0}%
   \ALG@restorerem%
   \let\ALG@restorerepeat\ALG@restore%
   \ALG@restorerepeat%
   }%
\def\ALG@restore%
   {%
   \ifnum\theALG@tmpcounter>0%
      \expandafter\edef\csname ALG@currentblock@\theALG@tmpcounter\endcsname%
         {\csname ALG@save@currentblock@\ALG@savename @\theALG@tmpcounter\endcsname}%
      \expandafter\ifx\csname ALG@save@currentlifetime@\ALG@savename @\theALG@tmpcounter\endcsname\relax%
         \expandafter\let\csname ALG@currentlifetime@\theALG@tmpcounter\endcsname\relax%
         \else%
            \expandafter\edef\csname ALG@currentlifetime@\theALG@tmpcounter\endcsname%
            {\csname ALG@save@currentlifetime@\ALG@savename @\theALG@tmpcounter\endcsname}%
         \fi%
      %
      \ALG@beginblock{\csname ALG@save@ind@\ALG@savename @\theALG@tmpcounter\endcsname}%
      \ALG@restorereprem%
      \addtocounter{ALG@tmpcounter}{-1}%
   \else\let\ALG@restorerepeat\relax%
   \fi%
   \ALG@restorerepeat%
   }%
\AtEndDocument%
   {%
   \ifnum\theALG@storecount>0\relax%
      \PackageError{algorithmicx}{Some stored algorithms are not restored!}{}%
   \fi%
   }%

